MCAC: A Model Counting Algorithm for Exact Computation of Error Metrics of Approximate Circuits

Effective usage of approximate circuits for various performance trade-offs requires accurate computation of error. MCAC is a novel model counting framework for exact computation of several average and worst-case error metrics that are used to evaluate approximate circuits. Unlike other methods in the literature, our framework uses the same error miter for all metrics. It requires a single synthesis of the system consisting of the exact and approximate circuits followed by a subtractor that finds the difference of the two outputs. Existing miter-based methods require multiple calls to the model counter, one for each output of the miter. MCAC uses the CNF formula of the system to compute all metrics. Our algorithm converts the formula to a tree and uses message passing to compute all metrics. We propose data structures to efficiently store and perform sparse computations required for conversion to a tree and message passing. Results for all the error metrics for several benchmark instances show a significant speedup over using off-the-shelf model counters along with specialized miters for each metric.

==> histogram_mult8.txt <==
err prob
-518 6.10352e-05
-517 0
-516 0
-515 0
-514 7.62939e-05
-513 0
-512 0.00012207
-511 0
-510 0
-509 0
-508 1.52588e-05
-507 0
-506 0
-505 0
-504 0
-503 0
-502 1.52588e-05
-501 0
-500 1.52588e-05
-499 0
-498 3.05176e-05
-497 0
-496 0
-495 0
-494 1.52588e-05
-493 0
-492 3.05176e-05
-491 0
-490 1.52588e-05
-489 0
-488 3.05176e-05
-487 0
-486 0.000106812
-485 0
-484 4.57764e-05
-483 0
-482 6.10352e-05
-481 0
-480 0.00012207
-479 0
-478 1.52588e-05
-477 0
-476 0
-475 0
-474 0
-473 0
-472 1.52588e-05
-471 0
-470 3.05176e-05
-469 0
-468 3.05176e-05
-467 0
-466 0
-465 0
-464 0
-463 0
-462 4.57764e-05
-461 0
-460 1.52588e-05
-459 0
-458 4.57764e-05
-457 0
-456 6.10352e-05
-455 0
-454 0.000137329
-453 0
-452 6.10352e-05
-451 0
-450 9.15527e-05
-449 0
-448 0.000183105
-447 0
-446 4.57764e-05
-445 0
-444 1.52588e-05
-443 0
-442 0
-441 0
-440 3.05176e-05
-439 0
-438 0.000106812
-437 0
-436 4.57764e-05
-435 0
-434 0.000106812
-433 0
-432 0.00012207
-431 0
-430 7.62939e-05
-429 0
-428 7.62939e-05
-427 0
-426 7.62939e-05
-425 0
-424 9.15527e-05
-423 0
-422 0.000137329
-421 0
-420 0.000198364
-419 0
-418 0.000106812
-417 0
-416 0.000244141
-415 0
-414 6.10352e-05
-413 0
-412 0.000137329
-411 0
-410 6.10352e-05
-409 0
-408 0.000106812
-407 0
-406 7.62939e-05
-405 0
-404 6.10352e-05
-403 0
-402 0.000106812
-401 0
-400 0.000244141
-399 0
-398 0.00012207
-397 0
-396 7.62939e-05
-395 0
-394 0.000106812
-393 1.52588e-05
-392 0.000244141
-391 0
-390 0.000228882
-389 0
-388 0.000198364
-387 0
-386 0.000198364
-385 0
-384 0.000610352
-383 1.52588e-05
-382 0.00012207
-381 0
-380 0.00012207
-379 0
-378 7.62939e-05
-377 1.52588e-05
-376 0.000183105
-375 3.05176e-05
-374 0.000274658
-373 1.52588e-05
-372 0.000167847
-371 3.05176e-05
-370 9.15527e-05
-369 0
-368 0.000411987
-367 1.52588e-05
-366 0.000183105
-365 0
-364 0.000167847
-363 0
-362 0.000183105
-361 0
-360 0.000411987
-359 0
-358 0.000244141
-357 3.05176e-05
-356 0.000244141
-355 3.05176e-05
-354 0.000198364
-353 9.15527e-05
-352 0.000549316
-351 1.52588e-05
-350 0.000198364
-349 0
-348 0.000167847
-347 1.52588e-05
-346 9.15527e-05
-345 1.52588e-05
-344 0.000350952
-343 0
-342 0.000228882
-341 0
-340 0.000259399
-339 4.57764e-05
-338 0.000259399
-337 1.52588e-05
-336 0.000534058
-335 4.57764e-05
-334 0.000244141
-333 0
-332 0.000244141
-331 3.05176e-05
-330 0.000274658
-329 4.57764e-05
-328 0.000610352
-327 0
-326 0.000305176
-325 0
-324 0.000656128
-323 7.62939e-05
-322 0.000259399
-321 0
-320 0.00112915
-319 0
-318 0.000198364
-317 0
-316 0.00050354
-315 3.05176e-05
-314 0.000244141
-313 6.10352e-05
-312 0.000549316
-311 4.57764e-05
-310 0.00038147
-309 3.05176e-05
-308 0.000411987
-307 6.10352e-05
-306 0.000350952
-305 0
-304 0.000778198
-303 4.57764e-05
-302 0.000396729
-301 6.10352e-05
-300 0.000579834
-299 0
-298 0.000411987
-297 9.15527e-05
-296 0.000717163
-295 4.57764e-05
-294 0.000411987
-293 0.000183105
-292 0.000717163
-291 6.10352e-05
-290 0.000473022
-289 9.15527e-05
-288 0.0015564
-287 0.000137329
-286 0.000259399
-285 4.57764e-05
-284 0.000640869
-283 9.15527e-05
-282 0.000228882
-281 0.000106812
-280 0.00102234
-279 4.57764e-05
-278 0.000549316
-277 0.00012207
-276 0.000579834
-275 0.00012207
-274 0.000396729
-273 0.00012207
-272 0.00135803
-271 0.000152588
-270 0.000442505
-269 3.05176e-05
-268 0.000640869
-267 7.62939e-05
-266 0.000366211
-265 0.000106812
-264 0.00109863
-263 0.000137329
-262 0.00050354
-261 0.00012207
-260 0.000823975
-259 0.000183105
-258 0.000518799
-257 0.00012207
-256 0.00169373
-255 0.000106812
-254 0.000427246
-253 7.62939e-05
-252 0.000366211
-251 0.000137329
-250 0.000518799
-249 0.000152588
-248 0.00114441
-247 7.62939e-05
-246 0.00062561
-245 0.000152588
-244 0.000961304
-243 0.000167847
-242 0.000610352
-241 0.000198364
-240 0.00163269
-239 6.10352e-05
-238 0.000534058
-237 0.000152588
-236 0.00088501
-235 0.00012207
-234 0.00062561
-233 0.000167847
-232 0.00131226
-231 9.15527e-05
-230 0.000686646
-229 0.000228882
-228 0.00100708
-227 0.000228882
-226 0.000930786
-225 0.000198364
-224 0.00259399
-223 0.000228882
-222 0.000411987
-221 0.000152588
-220 0.000915527
-219 0.000183105
-218 0.000717163
-217 0.000183105
-216 0.00201416
-215 0.000213623
-214 0.000549316
-213 0.000305176
-212 0.00120544
-211 0.000335693
-210 0.000762939
-209 0.000411987
-208 0.00221252
-207 0.000244141
-206 0.000717163
-205 9.15527e-05
-204 0.00115967
-203 0.000259399
-202 0.000747681
-201 0.000305176
-200 0.00222778
-199 0.000213623
-198 0.000793457
-197 0.000305176
-196 0.00189209
-195 0.000320435
-194 0.00100708
-193 0.000228882
-192 0.0032959
-191 0.000289917
-190 0.000747681
-189 0.000244141
-188 0.00138855
-187 0.000366211
-186 0.000869751
-185 0.000335693
-184 0.00215149
-183 0.000289917
-182 0.000839233
-181 0.000534058
-180 0.00157166
-179 0.000244141
-178 0.000778198
-177 0.000183105
-176 0.00282288
-175 0.000305176
-174 0.000915527
-173 0.000305176
-172 0.0017395
-171 0.000411987
-170 0.000793457
-169 0.000488281
-168 0.00270081
-167 0.00038147
-166 0.000854492
-165 0.000473022
-164 0.00201416
-163 0.00050354
-162 0.00126648
-161 0.000320435
-160 0.00419617
-159 0.000427246
-158 0.000717163
-157 0.000320435
-156 0.00172424
-155 0.000396729
-154 0.00117493
-153 0.000427246
-152 0.00291443
-151 0.000274658
-150 0.00105286
-149 0.000595093
-148 0.00183105
-147 0.000396729
-146 0.00125122
-145 0.000640869
-144 0.0042572
-143 0.000350952
-142 0.00109863
-141 0.000411987
-140 0.00238037
-139 0.000305176
-138 0.0010376
-137 0.000564575
-136 0.00331116
-135 0.000686646
-134 0.000900269
-133 0.000595093
-132 0.00242615
-131 0.000610352
-130 0.00115967
-129 0.000549316
-128 0.00686646
-127 0.000366211
-126 0.000869751
-125 0.000442505
-124 0.00221252
-123 0.000534058
-122 0.00141907
-121 0.000534058
-120 0.00372314
-119 0.000473022
-118 0.00132751
-117 0.000823975
-116 0.00234985
-115 0.000549316
-114 0.00123596
-113 0.000579834
-112 0.00543213
-111 0.000686646
-110 0.00135803
-109 0.00050354
-108 0.00257874
-107 0.000534058
-106 0.00123596
-105 0.000534058
-104 0.00393677
-103 0.000762939
-102 0.00111389
-101 0.000854492
-100 0.00344849
-99 0.000808716
-98 0.00164795
-97 0.000656128
-96 0.0072937
-95 0.000305176
-94 0.00126648
-93 0.000671387
-92 0.0020752
-91 0.000656128
-90 0.00193787
-89 0.00106812
-88 0.0042572
-87 0.00088501
-86 0.00186157
-85 0.000717163
-84 0.00317383
-83 0.000823975
-82 0.00166321
-81 0.0012207
-80 0.00643921
-79 0.000823975
-78 0.0014801
-77 0.00062561
-76 0.00288391
-75 0.00102234
-74 0.00138855
-73 0.000839233
-72 0.00430298
-71 0.000823975
-70 0.00140381
-69 0.000900269
-68 0.00431824
-67 0.00106812
-66 0.00195312
-65 0.00102234
-64 0.00750732
-63 0.00088501
-62 0.0017395
-61 0.00088501
-60 0.00294495
-59 0.000686646
-58 0.00204468
-57 0.000930786
-56 0.00415039
-55 0.0010376
-54 0.00239563
-53 0.00106812
-52 0.00389099
-51 0.000778198
-50 0.00233459
-49 0.000823975
-48 0.00682068
-47 0.000946045
-46 0.00175476
-45 0.00088501
-44 0.00410461
-43 0.000915527
-42 0.00160217
-41 0.0010376
-40 0.00466919
-39 0.000930786
-38 0.00175476
-37 0.00117493
-36 0.00497437
-35 0.00105286
-34 0.00180054
-33 0.00112915
-32 0.0128174
-31 0.000793457
-30 0.00209045
-29 0.000793457
-28 0.0032959
-27 0.000869751
-26 0.00241089
-25 0.00106812
-24 0.0045929
-23 0.00125122
-22 0.00250244
-21 0.00105286
-20 0.00376892
-19 0.00119019
-18 0.00268555
-17 0.00102234
-16 0.00712585
-15 0.000839233
-14 0.00187683
-13 0.000976562
-12 0.00439453
-11 0.00115967
-10 0.0020752
-9 0.00109863
-8 0.00567627
-7 0.001297
-6 0.00218201
-5 0.00114441
-4 0.00453186
-3 0.0012207
-2 0.00247192
-1 0.00125122
0 0.0195007
1 0.00126648
2 0.00312805
3 0.00123596
4 0.003479
5 0.00106812
6 0.0027771
7 0.00111389
8 0.00492859
9 0.00123596
10 0.00309753
11 0.00134277
12 0.0042572
13 0.0015564
14 0.00263977
15 0.00114441
16 0.0065918
17 0.00131226
18 0.00224304
19 0.00115967
20 0.00445557
21 0.00109863
22 0.00216675
23 0.00115967
24 0.00590515
25 0.00126648
26 0.00256348
27 0.00137329
28 0.00495911
29 0.00112915
30 0.00253296
31 0.001297
32 0.00946045
33 0.00105286
34 0.00289917
35 0.00138855
36 0.00405884
37 0.00132751
38 0.00302124
39 0.00132751
40 0.00521851
41 0.00134277
42 0.00315857
43 0.00134277
44 0.00463867
45 0.00154114
46 0.00283813
47 0.00120544
48 0.00627136
49 0.001297
50 0.00262451
51 0.00135803
52 0.00434875
53 0.00120544
54 0.00259399
55 0.00146484
56 0.0050354
57 0.00128174
58 0.00299072
59 0.00128174
60 0.00469971
61 0.00141907
62 0.00273132
63 0.00152588
64 0.00868225
65 0.00170898
66 0.00325012
67 0.00138855
68 0.00483704
69 0.00125122
70 0.00285339
71 0.00111389
72 0.00543213
73 0.00166321
74 0.00308228
75 0.00123596
76 0.00473022
77 0.00149536
78 0.00279236
79 0.00117493
80 0.00552368
81 0.00123596
82 0.00297546
83 0.00131226
84 0.00439453
85 0.00128174
86 0.00306702
87 0.00134277
88 0.00488281
89 0.00141907
90 0.00309753
91 0.00134277
92 0.00413513
93 0.00111389
94 0.00288391
95 0.00141907
96 0.00445557
97 0.0012207
98 0.0027771
99 0.00120544
100 0.00436401
101 0.00169373
102 0.0027771
103 0.00144958
104 0.00447083
105 0.00138855
106 0.00276184
107 0.00114441
108 0.00422668
109 0.00143433
110 0.00247192
111 0.00132751
112 0.00483704
113 0.0012207
114 0.00306702
115 0.00134277
116 0.00366211
117 0.00158691
118 0.00318909
119 0.00135803
120 0.00364685
121 0.001297
122 0.00318909
123 0.00126648
124 0.00350952
125 0.00114441
126 0.00244141
127 0.00119019
128 0.00294495
129 0.00166321
130 0.00280762
131 0.00119019
132 0.00398254
133 0.00140381
134 0.00250244
135 0.00126648
136 0.00364685
137 0.00117493
138 0.00216675
139 0.00117493
140 0.00297546
141 0.00132751
142 0.00241089
143 0.000991821
144 0.00283813
145 0.00140381
146 0.00296021
147 0.0015564
148 0.00268555
149 0.00119019
150 0.00282288
151 0.00123596
152 0.00228882
153 0.00108337
154 0.00271606
155 0.00100708
156 0.00241089
157 0.00102234
158 0.00212097
159 0.00106812
160 0.00190735
161 0.00119019
162 0.00242615
163 0.0012207
164 0.00341797
165 0.00125122
166 0.00201416
167 0.000976562
168 0.00274658
169 0.000915527
170 0.0018158
171 0.00111389
172 0.00352478
173 0.000976562
174 0.00234985
175 0.00112915
176 0.00157166
177 0.000976562
178 0.00254822
179 0.00120544
180 0.00213623
181 0.00100708
182 0.00253296
183 0.000991821
184 0.00219727
185 0.00106812
186 0.00230408
187 0.00105286
188 0.00160217
189 0.000991821
190 0.0019989
191 0.000854492
192 0.00105286
193 0.00135803
194 0.00187683
195 0.00120544
196 0.00267029
197 0.000976562
198 0.00161743
199 0.00100708
200 0.00180054
201 0.000991821
202 0.00149536
203 0.000762939
204 0.00205994
205 0.000686646
206 0.00183105
207 0.00100708
208 0.00175476
209 0.00126648
210 0.00202942
211 0.000839233
212 0.00172424
213 0.000823975
214 0.00201416
215 0.000778198
216 0.00115967
217 0.000915527
218 0.00172424
219 0.000610352
220 0.00132751
221 0.000793457
222 0.0015564
223 0.000778198
224 0.000656128
225 0.000808716
226 0.00163269
227 0.000915527
228 0.00172424
229 0.00120544
230 0.00125122
231 0.000869751
232 0.00123596
233 0.000717163
234 0.00111389
235 0.000793457
236 0.00138855
237 0.000671387
238 0.00132751
239 0.000762939
240 0.00108337
241 0.000717163
242 0.00154114
243 0.000946045
244 0.00112915
245 0.000991821
246 0.00140381
247 0.000732422
248 0.000717163
249 0.000579834
250 0.00132751
251 0.000579834
252 0.00088501
253 0.000762939
254 0.000946045
255 0.000579834
256 0.000442505
257 0.000595093
258 0.000991821
259 0.000595093
260 0.000839233
261 0.000564575
262 0.00109863
263 0.000549316
264 0.000488281
265 0.000564575
266 0.000701904
267 0.000335693
268 0.000961304
269 0.00050354
270 0.000930786
271 0.000579834
272 0.000305176
273 0.000686646
274 0.000900269
275 0.000656128
276 0.00038147
277 0.000534058
278 0.00106812
279 0.000442505
280 0.000274658
281 0.000518799
282 0.000701904
283 0.000366211
284 0.000228882
285 0.000442505
286 0.000839233
287 0.00050354
288 0.000228882
289 0.000427246
290 0.000701904
291 0.00062561
292 0.00062561
293 0.000411987
294 0.000671387
295 0.000442505
296 0.000442505
297 0.000305176
298 0.000473022
299 0.000335693
300 0.000473022
301 0.000213623
302 0.000488281
303 0.000411987
304 6.10352e-05
305 0.000442505
306 0.000518799
307 0.000488281
308 0.000350952
309 0.000427246
310 0.000701904
311 0.000274658
312 0.000228882
313 0.00038147
314 0.000427246
315 0.000350952
316 0.000244141
317 0.000350952
318 0.000366211
319 0.000289917
320 9.15527e-05
321 0.000305176
322 0.000579834
323 0.000427246
324 0.000366211
325 0.000228882
326 0.000488281
327 0.000305176
328 0.000305176
329 0.000244141
330 0.000289917
331 0.000274658
332 0.000259399
333 0.000183105
334 0.000274658
335 0.000335693
336 0.000244141
337 0.000305176
338 0.000228882
339 0.000259399
340 0.000228882
341 0.000259399
342 0.000335693
343 0.000228882
344 0.000106812
345 0.000183105
346 0.000183105
347 9.15527e-05
348 0.000137329
349 0.000183105
350 0.000274658
351 0.000259399
352 9.15527e-05
353 0.000183105
354 0.000366211
355 0.000289917
356 0.000198364
357 0.000183105
358 0.000183105
359 0.000228882
360 7.62939e-05
361 0.000183105
362 0.000183105
363 0.000167847
364 0.000106812
365 7.62939e-05
366 0.000106812
367 0.000152588
368 3.05176e-05
369 0.000106812
370 0.000183105
371 0.000198364
372 7.62939e-05
373 0.000152588
374 0.000183105
375 0.000183105
376 1.52588e-05
377 0.000106812
378 0.000106812
379 0.000152588
380 0
381 4.57764e-05
382 0.000183105
383 0.000198364
384 6.10352e-05
385 6.10352e-05
386 0.000198364
387 9.15527e-05
388 0.000167847
389 0.00012207
390 0.00012207
391 6.10352e-05
392 6.10352e-05
393 0.000106812
394 6.10352e-05
395 1.52588e-05
396 3.05176e-05
397 7.62939e-05
398 9.15527e-05
399 9.15527e-05
400 4.57764e-05
401 7.62939e-05
402 6.10352e-05
403 0.00012207
404 4.57764e-05
405 7.62939e-05
406 6.10352e-05
407 9.15527e-05
408 0
409 0.000137329
410 4.57764e-05
411 4.57764e-05
412 1.52588e-05
413 3.05176e-05
414 4.57764e-05
415 4.57764e-05
416 6.10352e-05
417 7.62939e-05
418 0.00012207
419 4.57764e-05
420 3.05176e-05
421 4.57764e-05
422 7.62939e-05
423 4.57764e-05
424 1.52588e-05
425 6.10352e-05
426 3.05176e-05
427 0.000152588
428 0
429 1.52588e-05
430 4.57764e-05
431 4.57764e-05
432 0
433 6.10352e-05
434 6.10352e-05
435 9.15527e-05
436 0
437 4.57764e-05
438 1.52588e-05
439 1.52588e-05
440 0
441 6.10352e-05
442 3.05176e-05
443 3.05176e-05
444 3.05176e-05
445 4.57764e-05
446 1.52588e-05
447 6.10352e-05
448 3.05176e-05
449 3.05176e-05
450 9.15527e-05
451 4.57764e-05
452 1.52588e-05
453 4.57764e-05
454 3.05176e-05
455 0
456 0
457 4.57764e-05
458 1.52588e-05
459 1.52588e-05
460 0
461 0
462 0
463 1.52588e-05
464 0
465 3.05176e-05
466 0
467 1.52588e-05
468 0
469 4.57764e-05
470 0
471 1.52588e-05
472 0
473 0
474 0
475 0
476 1.52588e-05
477 1.52588e-05
478 1.52588e-05
479 1.52588e-05
480 3.05176e-05
481 1.52588e-05
482 3.05176e-05
483 3.05176e-05
484 0
485 0
486 1.52588e-05
487 0
488 0
489 3.05176e-05
490 0
491 0
492 0
493 0
494 0
495 0
496 0
497 3.05176e-05
498 0
499 3.05176e-05
500 0
501 3.05176e-05
502 0
503 1.52588e-05
504 0
505 1.52588e-05
506 0
507 3.05176e-05
508 0
509 0
510 0
511 0
512 1.52588e-05

